DRACo-SLAM: Distributed Robust Acoustic Communication-efficient SLAM for Imaging Sonar Equipped Underwater Robot Teams

An essential task for a multi-robot system is generating a common understanding of the environment and relative poses between robots. Cooperative tasks can be executed only when a vehicle has knowledge of its own state and the states of the team members. However, this has primarily been achieved with direct rendezvous between underwater robots, via inter-robot ranging. We propose a novel distributed multi-robot simultaneous localization and mapping (SLAM) framework for underwater robots using imaging sonar-based perception. By passing only scene descriptors between robots, we do not need to pass raw sensor data unless there is a likelihood of inter-robot loop closure. We utilize pairwise consistent measurement set maximization (PCM), making our system robust to erroneous loop closures. The functionality of our system is demonstrated using two real-world datasets, one with three robots and another with two robots. We show that our system effectively estimates the trajectories of the multi-robot system and keeps the bandwidth requirements of inter-robot communication low. To our knowledge, this paper describes the first instance of multi-robot SLAM using real imaging sonar data (which we implement offline, using simulated communication). Code link: https://github.com/jake3991/DRACo-SLAM.

==> video/McConnell_IROS_2022_video_readme.txt <==
1 - This movie clip features representative examples of the multi-robot SLAM algorithm proposed in the paper "DRACo-SLAM: Distributed Robust Acoustic Communication-efficient SLAM for Imaging Sonar Equipped Underwater Robot Teams," including playback of its application to the data-sets featured in Figures 1 and 4 of the paper (and referenced in Table 1 of the paper).
2 - There are no specialized requirements - viewing of this movie clip should work with all multimedia players.
3 - Author contact information - John McConnell (jmcconn1@stevens.edu), Yewei Huang (yhuang85@stevens.edu), Paul Szenher (pszenher@stevens.edu), Ivana Collado-Gonzalez (icollado@stevens.edu), Brendan Englot (benglot@stevens.edu)

==> video/McConnell_IROS_2022_video_summary.txt <==

This movie clip shows the algorithm proposed in this paper, DRACo-SLAM, applied to the data-sets featured in Figures 1 and 4 of the paper (and referenced in Table 1 of the paper). These data-sets, collected with a sonar-equipped BlueROV2 robot at SUNY Maritime College and the U.S. Merchant Marine Academy, are shown in their entirety, played at 16X and 32X respectively. The underlying sonar imagery and SLAM solutions for all robots are shown frame-by-frame.
